Symmetry breaking induced by pairwise conversion of neutrinos in compact sources

A surprising consequence of non-linear flavor evolution is the spontaneous breaking of the initial symmetries of the neutrino gas propagating in a dense astrophysical environment. We explore the flavor conversion physics by taking into account the polar and azimuthal angular distributions of neutrinos and present the very first example of spontaneous symmetry breaking in the context of fast flavor mixing in the nonlinear regime. Intriguingly, we find that fast flavor mixing does not always develop in the proximity of the angular regions with vanishing electron lepton number, as commonly assumed, and large flavor mixing can rapidly spread through all neutrino modes. Such behavior cannot be predicted from the linear regime of the flavor evolution. These results can have major consequences on the physics of compact astrophysical objects.

==> report.txt <==
The physics governing fast flavor conversions of neutrinos in compact
objects is fascinating and full of surprising results. It is a
well-known fact by now that certain angular configurations of
neutrinos in dense environments can lead to rapid flavor conversions
very close to the surface of the neutrinosphere. These fast
conversions have been investigated in a number of papers, and the
subject is still a matter of active research.

In this paper, the authors consider the impact of spontaneous breaking
of azimuthal symmetry in neutrino angular distributions on fast
conversions. The fact that spontaneous symmetry breaking affects
collective oscillations has been known for quite a few years, so this
does not come as a surprise that it can impact fast conversions as
well. Also, the most important result from their analysis seems to be
that inclusion of such spontaneous symmetry breaking does not allow
flavor conversions to develop around the regions of ELN crossings.
They demonstrate by taking 4 toy ELN configurations, and if I
understand correctly, this effect is only seen in Case D. The reason
for this, or even the understanding of the other results, have not
been explained at all. In such a scenario, this just seems to an
exploration in solving the quantum kinetic equations, with different
toy examples, and tinkering the initial conditions to get different
results. Without further explanations of their results, I do not think
that the paper merits a publication as a letter in PRD. Furthermore,
there are additional shortcomings which I underline below.

1) The way it appears now, it seems that the authors chose some ad-hoc
angular distributions with an imposed symmetry around \phi=\pi, and
showed how the solutions break this symmetry. As I mentioned before,
this is a qualitative feature of the QKEs, and does not come across as
something new. The only new result is, as I understand, that this
applies to fast conversions as well. Please correct me if I understood
this wrong.

2) The physics behind considering initial configurations that are not
azimuthally symmetric should be explained more clearly. Why did the
authors choose such adhoc angular distributions? Furthermore, the top
figure on the left panel of Fig. 2 (t=0, case A) does not seem to
symmetric about \Theta=0 (as claimed in the last paragraph on page 2).
What did I miss?

3) The whole idea of defining an ELN_\up and ELN_\down is very
confusing. Is this not just |ELN| ?

4) What is so specific about case D, except for the fact that it has
an excess of nuebar of nue? The authors should give some intuitive
understanding of why this case gives such a different result?

5) Finally, the paper is written in a very confusing manner. For
example, the explanations of the angular distributions in the
Mollweide projections can needs to be clearer. The results are also
not well explained.

